HAL3D: Hierarchical Active Learning for Fine-Grained 3D Part Labeling

We present the first active learning tool for fine-grained 3D part labeling, a problem which challenges even the most advanced deep learning (DL) methods due to the significant structural variations among the small and intricate parts. For the same reason, the necessary data annotation effort is tremendous, motivating approaches to minimize human involvement. Our labeling tool iteratively verifies or modifies part labels predicted by a deep neural network, with human feedback continually improving the network prediction. To effectively reduce human efforts, we develop two novel features in our tool, hierarchical and symmetry-aware active labeling. Our human-in-the-loop approach, coined HAL3D, achieves 100% accuracy (barring human errors) on any test set with pre-defined hierarchical part labels, with 80% time-saving over manual effort.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/pgnotes.txt <==
Figure 1
- used https://modelviewer.dev/editor/
- 2048 height, PNG
- use the following for same lights
```
<model-viewer src="model_group_colored (1).glb" ar ar-modes="webxr scene-viewer quick-look" camera-controls poster="poster.png" shadow-intensity="1.59" shadow-softness="0.71" exposure="0.37" camera-orbit="-131deg 89.88deg auto">
    <div class="progress-bar hide" slot="progress-bar">
        <div class="update-bar"></div>
    </div>
    <button slot="ar-button" id="ar-button">
        View in your space
    </button>
    <div id="ar-prompt">
        <img src="https://modelviewer.dev/shared-assets/icons/hand.png">
    </div>
</model-viewer>
```

